Statistics of tidal and deformation eigenvalue fields in the primordial Gaussian matter distribution: the two-dimensional case

We study the statistical properties of the eigenvalues of the primordial tidal and deformation tensor for random Gaussian cosmic density fields. With the tidal and deformation tensors, Hessians of the gravitational and velocity potential, being Gaussian, the corresponding eigenvalue fields are distinctly non-Gaussian. Following the extension of the Doroshkevich formula for the joined distribution of eigenvalues to two-dimensional fields, we evaluate the two- and three-point correlation functions of the eigenvalue fields. In addition, we assess the number densities of singular points of the eigenvalue fields and find their corresponding two- and three-point correlation functions. The role of tidal forces and the resulting mass element deformation in shaping the prominent anisotropic wall-like and filamentary components of the cosmic web has since long been recognized based on the Zel'dovich approximation. Less well-known is that the weblike spatial pattern is already recognizable in the primordial tidal and deformation eigenvalue field, even while the corresponding Gaussian density and the potential field appear merely as a spatially incoherent and unstructured random field. Furthermore, against the background of a full phase-space assessment of structure formation in the Universe, the caustic skeleton theory entails a fully analytical framework for the nonlinear evolution of the cosmic web. It describes the folding of the dark matter sheet and the emerging caustic singularities, fully specified by the deformation eigenvalues and eigenvectors. Finally, tidal tensor eigenvalues are of central importance, and understanding their distribution is critical in predicting the resulting rotation and orientation. The current study applies to two-dimensional Gaussian random fields and will be generalized to a three-dimensional analysis in an upcoming study.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
